Proof-of-Agentness: Towards Verifying Agents on the Web

CAPTCHAs and bot detection have helped protect Web services from automated abuse for decades by distinguishing humans from bots. However, the emergence of LLM-powered agents introduces a new setting: Web services increasingly accommodate agents as legitimate users. Without a way to distinguish agents from other automated clients such as simple bots and scripts, these services risk large-scale automated junk submissions that waste service resources and consume users' attention or tokens. In this paper, we investigate a novel question for today's Web: "How can a Web service obtain evidence that a client is an agent?" We introduce the concept of "Proof-of-Agentness" (PoA), a mechanism for distinguishing agents from other automated clients, motivated by the parallel between human attention and an agent's inference resources. We outline two approaches: active verification through challenge-response and passive analysis of service-visible signals. Eight language models achieve an overall accuracy of 96.5% on our challenges, with an average overhead of 1,647 tokens. For passive analysis, we conduct an IRB-approved user study comparing the Web interactions of twelve human participants and representative Bot and Agent implementations, achieving an average classification accuracy of 95.8% across four classifiers, motivating further study.

==> assets/icons/model_logos/LICENSE.lobehub.txt <==
MIT License

Copyright (c) 2023 LobeHub

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> assets/icons/model_logos/sources.json <==
{
  "purpose": "Model-family marks in upstream brand colors beside explicit measured client/model labels; family marks do not identify versions or imply vendor endorsement.",
  "repository": "https://github.com/lobehub/lobe-icons",
  "commit": "8a1b2821bb768c484fe8da20c5e1838b6bf551a9",
  "license": "MIT; see LICENSE.lobehub.txt",
  "rasterization": {
    "library": "sharp",
    "version": "0.35.5",
    "width": 1024,
    "height": 1024,
    "background": "transparent",
    "fit": "contain",
    "original_svg_unchanged": true
  },
  "models": [
    {
      "key": "glm",
      "family": "GLM / Z.ai",
      "upstream_url": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/zai.svg",
      "source_svg": "glm.svg",
      "svg_sha256": "e748cb5108ce37b116d7a5ba97d37e0ae97eadf6849b0de11afb248e244a01e1",
      "rendered_png": "glm.png",
      "png_sha256": "8c1f0c1352967ffdfd7946f8655bf11dafae1589efcdf61f4b69d720b295a67f",
      "rendered_pdf": "glm.pdf",
      "pdf_source_svg": "glm.svg"
    },
    {
      "key": "openai",
      "family": "GPT / OpenAI",
      "upstream_url": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/openai.svg",
      "source_svg": "openai.svg",
      "svg_sha256": "a595df6b423920c67a7f8f73c063e4bfb72d415948097b6cac063a2366bb5186",
      "rendered_png": "openai.png",
      "png_sha256": "467d802fabdb5b816d7dff79070d2d9e8c2afd5f065807702e6725e407c2cb2c",
      "rendered_pdf": "openai.pdf",
      "pdf_source_svg": "openai.svg"
    },
    {
      "key": "claude",
      "family": "Claude / Anthropic",
      "upstream_url": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/claude.svg",
      "source_svg": "claude.svg",
      "svg_sha256": "365a70a7eb3956d9b9a96086058ebe04e1dbd8e291a756ad964e8a283fbd6d38",
      "rendered_png": "claude.png",
      "png_sha256": "cc490e6e3dd97e002768b811e7edc427b0cb0ef4e7fbeb4f05158f3d5088caf0",
      "rendered_pdf": "claude.pdf",
      "pdf_source_svg": "claude-color.svg",
      "pdf_upstream_url": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/claude-color.svg",
      "pdf_source_sha256": "a3101f3047a119aa11825ad9369510f0c472428c8c52d420e31bc62db44a8364"
    },
    {
      "key": "gemini",
      "family": "Gemini",
      "upstream_url": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/gemini.svg",
      "source_svg": "gemini.svg",
      "svg_sha256": "87d5b3c4be75a66f54c1936482a263df68185545b741129badd1b7c2449c18d3",
      "rendered_png": "gemini.png",
      "png_sha256": "824062941ca3af75c850bf4b0d4cd13ce39c1630395791ecd0043c929f225eee",
      "rendered_pdf": "gemini.pdf",
      "pdf_source_svg": "gemini-color.svg",
      "pdf_upstream_url": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/gemini-color.svg",
      "pdf_source_sha256": "8ab0a9bafec11f7e69bcb9fc4ffd8f1bc927d1ddcbbb6ff36dee5ae8b5a9d602"
    },
    {
      "key": "deepseek",
      "family": "DeepSeek",
      "upstream_url": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/deepseek.svg",
      "source_svg": "deepseek.svg",
      "svg_sha256": "8f9443e351b6dacce71871790201b799d92e8bf96a45ef79aeb5e9bf4db423e2",
      "rendered_png": "deepseek.png",
      "png_sha256": "80b1c9088cfbb2519709645d510ac8712d0ecf806806da6da7d2a54753e23f04",
      "rendered_pdf": "deepseek.pdf",
      "pdf_source_svg": "deepseek-color.svg",
      "pdf_upstream_url": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/deepseek-color.svg",
      "pdf_source_sha256": "deba5f98a5c1796e20fcac3149bcd7eb8a32f0bdd04d048819400b1f28bd1439"
    },
    {
      "key": "qwen",
      "family": "Qwen",
      "upstream_url": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/qwen.svg",
      "source_svg": "qwen.svg",
      "svg_sha256": "dcb3ba2f2b55ccbacbade0ca0bf98921fbaf8a07848972974b4a9bf8077376cf",
      "rendered_png": "qwen.png",
      "png_sha256": "da07a0c35ae269bfc0d4ea8f5e13af9315c7cbeafca2065f502f78f084e56ed7",
      "rendered_pdf": "qwen.pdf",
      "pdf_source_svg": "qwen-color.svg",
      "pdf_upstream_url": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/qwen-color.svg",
      "pdf_source_sha256": "77f5768c66d08ce1d3d14e73373975c1bc0454be88c81523ddd0ffd7e2974029"
    },
    {
      "key": "grok",
      "family": "Grok / xAI",
      "upstream_url": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/grok.svg",
      "source_svg": "grok.svg",
      "svg_sha256": "9175fc90c22655160231976c849f25a03b888d7cc0e04c5f1b987b659bb07c95",
      "rendered_pdf": "grok.pdf",
      "pdf_source_svg": "grok.svg"
    },
    {
      "key": "minimax",
      "family": "MiniMax",
      "upstream_url": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/minimax-color.svg",
      "source_svg": "minimax-color.svg",
      "rendered_pdf": "minimax.pdf",
      "pdf_source_svg": "minimax-color.svg",
      "pdf_export": "Original SVG rendered as vector paths with CairoSVG; no raster image."
    }
  ],
  "pdf_export": {
    "method": "Colored model PDFs: upstream SVG rendered by sharp 0.35.5 at 1024 px, embedded losslessly with ReportLab; other PDFs retain vector paths.",
    "page_points": [
      24,
      24
    ],
    "color": "Upstream brand colors; original monochrome marks retained",
    "background": "transparent",
    "alignment": "Actual ink centered, longer ink dimension normalized to 20 pt",
    "raster_components": {
      "colored_model_pdfs": [
        "claude.pdf",
        "gemini.pdf",
        "deepseek.pdf",
        "qwen.pdf"
      ],
      "other_pdfs": false
    }
  },
  "script_icons": {
    "repository": "https://github.com/lucide-icons/lucide",
    "commit": "d672fc43dbf60962d9d829e35bc3b3e5ed89a178",
    "license": "ISC and MIT; ../../../styles/vendor/lucide/LICENSE",
    "source_record": "../../../styles/vendor/lucide/sources.json",
    "files": [
      {
        "client": "Nearest Text",
        "source_svg": "../lucide/terminal.svg",
        "rendered_pdf": "../lucide/terminal.pdf"
      },
      {
        "client": "Shallow Relation",
        "source_svg": "../lucide/workflow.svg",
        "rendered_pdf": "../lucide/workflow.pdf"
      }
    ]
  }
}


==> styles/vendor/lucide/sources.json <==
{
  "repository": "https://github.com/lucide-icons/lucide",
  "commit": "d672fc43dbf60962d9d829e35bc3b3e5ed89a178",
  "files": [
    {
      "local_path": "assets/icons/lucide/activity.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/activity.svg",
      "sha256": "050fbcda05e13c2051cf857683645e19c6b180861ef4d0cc28a6f09ba1ea1666"
    },
    {
      "local_path": "assets/icons/lucide/bot.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/bot.svg",
      "sha256": "e46fe72fc5b33d7a17b0112df85da9ded851860312e8353f4fe23d87a4ce77f5"
    },
    {
      "local_path": "assets/icons/lucide/brain-circuit.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/brain-circuit.svg",
      "sha256": "a338cb589935721dc00da71ea7d7457ab7fbb85cff90a62cc3ac6b2ebc68cd82"
    },
    {
      "local_path": "assets/icons/lucide/circle-question-mark.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/circle-question-mark.svg",
      "sha256": "975db087da041530dbf59ba1e61a7b99c3519fad43dae6375e42ccc74ba63924"
    },
    {
      "local_path": "assets/icons/lucide/clock-3.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/clock-3.svg",
      "sha256": "0e097d0b66278965fb53bc14900575d95f5c21b9cca932028bbb33294b56c9e2"
    },
    {
      "local_path": "assets/icons/lucide/cpu.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/cpu.svg",
      "sha256": "ec83bb69ec029d367d749afc445b39c8e95891ebf99b0400652677c2b149b99c"
    },
    {
      "local_path": "assets/icons/lucide/database.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/database.svg",
      "sha256": "471eb14bc8d144896a82dfc4aa9daf350f769f0896f4bef33e50aabdbb51130d"
    },
    {
      "local_path": "assets/icons/lucide/file-text.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/file-text.svg",
      "sha256": "52ca55846c202335fb870c8aa23e9345630ec10489303756d62e750f7109605c"
    },
    {
      "local_path": "assets/icons/lucide/fingerprint-pattern.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/fingerprint-pattern.svg",
      "sha256": "26a4e5756ca8fb809c7cf488a1b6b44f6921d4a34a37ca9be8facf53d362ad9b"
    },
    {
      "local_path": "assets/icons/lucide/gauge.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/gauge.svg",
      "sha256": "d7710543a5085c5a61d0bbac1da8b89ef28e541b38ed739357991dff33d475b5"
    },
    {
      "local_path": "assets/icons/lucide/key-round.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/key-round.svg",
      "sha256": "f8cdea843754ed360e36b04bf6aa2c2b3610935dd39ffc685a36c4d0a05be248"
    },
    {
      "local_path": "assets/icons/lucide/list-ordered.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/list-ordered.svg",
      "sha256": "df549e10677b86c9a9f07c0c696b40a4937019212e73bc982a4e8dae7c557d8f"
    },
    {
      "local_path": "assets/icons/lucide/lock-keyhole.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/lock-keyhole.svg",
      "sha256": "fc0b8b7590d1d9e9bb0112c5c2e15a78ade0bfeca6d6f8c79fbbe149236d74be"
    },
    {
      "local_path": "assets/icons/lucide/messages-square.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/messages-square.svg",
      "sha256": "97733c58b74f8beddd569927f8453c86bca4afa394e6aad606db1acff4bd8355"
    },
    {
      "local_path": "assets/icons/lucide/repeat-2.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/repeat-2.svg",
      "sha256": "788912bbfdeab0401a36e29cde95ef594b59957a13d3e08a392d10f59c49e7da"
    },
    {
      "local_path": "assets/icons/lucide/route.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/route.svg",
      "sha256": "fc169fd38a9963b016ad6d60fd72baa2b0ea8e0cec085bbc53287297c3d8121a"
    },
    {
      "local_path": "assets/icons/lucide/scan-eye.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/scan-eye.svg",
      "sha256": "343741486dfe4188a80628e3b8ae7a71f6ac63e0de5fbf474674b053c8f80721"
    },
    {
      "local_path": "assets/icons/lucide/server.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/server.svg",
      "sha256": "f7bea54b609dc488f3b848995014041846b2443fd2a880653e9e583d7a034f61"
    },
    {
      "local_path": "assets/icons/lucide/shield-check.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/shield-check.svg",
      "sha256": "8d4fcdbde5bba4abb1a2f6fe53e37ceb6343a1d5449a9d88f6f97c1971d26c4e"
    },
    {
      "local_path": "assets/icons/lucide/shield-question-mark.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/shield-question-mark.svg",
      "sha256": "371e246e326cb4f6da9c5feb31b3883f3a87d8ecec37a7c43f65b73250f4bf8c"
    },
    {
      "local_path": "assets/icons/lucide/sliders-horizontal.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/sliders-horizontal.svg",
      "sha256": "e43a00e5eb684e6cbb61083bed2528d7a3fa5f265693eb2b5f314cd432aa65f4"
    },
    {
      "local_path": "assets/icons/lucide/terminal.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/terminal.svg",
      "sha256": "4f9b6488b237757d5cb615ccd07502fa99774826839e2a99017784bdb2596f1a"
    },
    {
      "local_path": "assets/icons/lucide/ticket-check.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/ticket-check.svg",
      "sha256": "04ba144ed3395846a46cc71ae3eaf927c4d0a52001d241cee971219144d55750"
    },
    {
      "local_path": "assets/icons/lucide/trash.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/trash.svg",
      "sha256": "27299f69ad7c6272be64b1b8e2d48cbd6dcf0ef0d4f92827a1affa945c91700e"
    },
    {
      "local_path": "assets/icons/lucide/user-round.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/user-round.svg",
      "sha256": "84870f26f3faf8da45da84174517519e81b9e8f00319c78954fcbb74f50038a1"
    },
    {
      "local_path": "assets/icons/lucide/workflow.svg",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/icons/workflow.svg",
      "sha256": "ae99ea8f56a2835a2cca35b2fbb57643ab73443610970dba23e24bd9df75cfec"
    },
    {
      "local_path": "styles/vendor/lucide/LICENSE",
      "upstream_url": "https://raw.githubusercontent.com/lucide-icons/lucide/d672fc43dbf60962d9d829e35bc3b3e5ed89a178/LICENSE",
      "sha256": "b495047bd93a9b06913511076f504daba17d5bbeb3e0650f3bb53a4220329c57"
    }
  ]
}

